Understanding and Training Deep Diagonal Circulant Neural Networks

In this paper, we study deep diagonal circulant neural networks, that is deep neural networks in which weight matrices are the product of diagonal and circulant ones. Besides making a theoretical analysis of their expressivity, we introduced principled techniques for training these models: we devise an initialization scheme and proposed a smart use of non-linearity functions in order to train deep diagonal circulant networks. Furthermore, we show that these networks outperform recently introduced deep networks with other types of structured layers. We conduct a thorough experimental study to compare the performance of deep diagonal circulant networks with state of the art models based on structured matrices and with dense models. We show that our models achieve better accuracy than other structured approaches while required 2x fewer weights as the next best approach. Finally we train deep diagonal circulant networks to build a compact and accurate models on a real world video classification dataset with over 3.8 million training examples.

==> data/cifar10/factor/1_factor.dat <==
layers	weights	accuracy
2	21524	0.5263
6	58388	0.5138
10	95252	0.5224
20	187412	0.2911
30	279572	0.1000
40	371732	0.1000


==> data/cifar10/factor/2_factor.dat <==
layers	weights	accuracy
6	49172	0.5281
10	95252	0.5388
20	187412	0.5264
30	279572	0.4758
40	371732	0.1000


==> data/cifar10/factor/3_factor.dat <==
layers	weights	accuracy
3	30740	0.5362
9	86036	0.5409
15	141332	0.5448
21	196628	0.5465
30	279572	0.5522
39	362516	0.5328

==> data/cifar10/leaky_relu/slope_0.2.dat <==
layers	weights	accuracy
2	21524	0.5245
6	58388	0.5243
10	95252	0.5190
20	187412	0.1000
30	279572	0.1000
40	371732	0.1000


==> data/cifar10/leaky_relu/slope_0.3.dat <==
layers	weights	accuracy
2	21524	0.5256
5	49172	0.5341
10	95252	0.5349
20	187412	0.5303
30	279572	0.3090
40	371732	0.1000


==> data/cifar10/leaky_relu/slope_0.5.dat <==
layers	weights	accuracy
2	21524	0.5360
5	49172	0.5430
10	95252	0.5443
20	187412	0.5599
30	279572	0.5609
40	371732	0.5586


==> data/cifar10/type/circulant.dat <==
layers  weights accuracy
2	21	0.536
5	49	0.543
10	95	0.544
20	187	0.560
30	279	0.561
40	371	0.559

==> data/cifar10/type/dense.dat <==
weights accuracy
0	0.562
372	0.562


==> data/cifar10/type/diag_toeplitz.dat <==
weights accuracy
18	0.4794
43	0.5111
67	0.5156
129	0.5253
190	0.5309
251	0.538
288 0.5399
374 0.5391


==> data/cifar10/type/low_rank.dat <==
layers  weights accuracy
2	21	0.286
5	49	0.393
10	95	0.475
20	187	0.509
30	279	0.522
40	372	0.523

==> data/cifar10/type/toeplitz.dat <==
layers	weights	accuracy
2	24	0.4626
5	52	0.4729
10	98	0.5035
20	190	0.4959
30	282	0.5028
40	374	0.4969

==> data/youtube/type/baseline.dat <==
weights GAP
17568   0.773
122178  0.773

==> data/youtube/type/circulant.dat <==
weights	GAP
18498	0.521
25410	0.599
39234	0.651
66882	0.682


==> layers/compact_dbof.dat <==
epoch	Video	STEP	gap
0.170	820480	2564	0.710
0.343	1656000	5175	0.721
0.488	2355200	7360	0.722
0.621	2995200	9360	0.749
0.756	3644800	11390	0.749
0.890	4294400	13420	0.771
1.026	4947200	15460	0.780
1.159	5587200	17460	0.775
1.291	6227200	19460	0.783
1.425	6873600	21480	0.780
1.563	7539200	23560	0.781
1.713	8263040	25822	0.797
1.830	8825600	27580	0.794
1.965	9475200	29610	0.804
2.164	10438400	32620	0.797
2.298	11081600	34630	0.803
2.399	11570880	36159	0.805
2.566	12374400	38670	0.814
2.703	13033600	40730	0.810
2.837	13680000	42750	0.813
2.969	14320000	44750	0.817
3.172	15299200	47810	0.814
3.312	15971200	49910	0.817
3.427	16528640	51652	0.821
3.581	17270400	53970	0.822
3.648	17590400	54970	0.821
3.790	18275200	57110	0.821
3.924	18924800	59140	0.824
4.058	19571200	61160	0.821
4.192	20214400	63170	0.828
4.328	20873600	65230	0.829
4.455	21486080	67144	0.829
4.602	22192000	69350	0.828
4.734	22832000	71350	0.829
4.872	23494400	73420	0.827
5.004	24134400	75420	0.832
5.142	24796800	77490	0.831
5.275	25436800	79490	0.831
5.474	26396800	82490	0.832
5.609	27049600	84530	0.832
5.742	27692800	86540	0.832
5.875	28332800	88540	0.833
6.008	28976000	90550	0.834
6.143	29625600	92580	0.834
6.277	30268800	94590	0.835
6.411	30915200	96610	0.834
6.543	31555200	98610	0.834
6.744	32524800	101640	0.836
6.880	33177600	103680	0.836
6.970	33612800	105040	0.835
7.105	34265600	107080	0.836
7.241	34919680	109124	0.836
7.377	35574080	111169	0.837
7.513	36231040	113222	0.837
7.649	36887360	115273	0.837
7.748	37363200	116760	0.837
7.882	38012800	118790	0.838
7.920	38195840	119362	0.837
7.949	38332800	119790	0.838
8.015	38652800	120790	0.837
8.056	38852160	121413	0.838
8.081	38972800	121790	0.837


==> layers/compact_fc.dat <==
epoch	Video	STEP	gap
0.078	377600	1180	0.661
0.213	1027200	3210	0.773
0.348	1680000	5250	0.790
0.481	2320000	7250	0.801
0.618	2982400	9320	0.807
0.756	3648000	11400	0.812
0.890	4291200	13410	0.819
1.023	4931200	15410	0.821
1.157	5580800	17440	0.822
1.358	6550400	20470	0.827
1.498	7226240	22582	0.828
1.627	7846400	24520	0.829
1.765	8512000	26600	0.832
1.900	9164800	28640	0.833
2.035	9814400	30670	0.834
2.173	10480000	32750	0.835
2.306	11123200	34760	0.835
2.441	11769600	36780	0.836
2.642	12742400	39820	0.838
2.776	13385600	41830	0.839
2.912	14044800	43890	0.839
3.046	14691200	45910	0.839
3.181	15340800	47940	0.839
3.317	15996800	49990	0.839
3.450	16636800	51990	0.841
3.584	17286400	54020	0.841
3.741	18040640	56377	0.841
3.924	18921600	59130	0.841
4.058	19568000	61150	0.842
4.192	20217600	63180	0.842
4.330	20883200	65260	0.842
4.486	21633280	67604	0.843
4.599	22179200	69310	0.843
4.802	23158400	72370	0.843
4.940	23824000	74450	0.843
5.075	24473600	76480	0.844
5.229	25219200	78810	0.843
5.344	25772800	80540	0.844
5.545	26742400	83570	0.844
5.680	27392000	85600	0.845
5.817	28051200	87660	0.844
5.972	28799040	89997	0.845
6.087	29356800	91740	0.844
6.287	30320000	94750	0.844
6.423	30976000	96800	0.844
6.561	31641600	98880	0.844
6.715	32381440	101192	0.845
6.833	32950400	102970	0.844
7.032	33913600	105980	0.845
7.166	34560000	108000	0.845
7.302	35216000	110050	0.845
			
			


==> layers/compact_moe.dat <==
epoch	Video	STEP	gap
0.175	841920	2631	0.656
0.348	1680000	5250	0.698
0.483	2329600	7280	0.713
0.616	2972800	9290	0.721
0.750	3619200	11310	0.731
0.883	4259200	13310	0.742
1.019	4915200	15360	0.748
1.155	5568000	17400	0.754
1.287	6208000	19400	0.755
1.420	6848000	21400	0.759
1.559	7520000	23500	0.762
1.693	8163200	25510	0.768
1.826	8806400	27520	0.768
1.959	9449600	29530	0.772
2.164	10435200	32610	0.775
2.274	10968320	34276	0.774
2.429	11715200	36610	0.778
2.563	12358400	38620	0.782
2.697	13004800	40640	0.783
2.798	13495680	42174	0.787
2.974	14342080	44819	0.786
3.113	15011200	46910	0.787
3.247	15657600	48930	0.790
3.392	16358400	51120	0.790
3.526	17004800	53140	0.792
3.665	17676800	55240	0.793
3.799	18320000	57250	0.793
3.932	18960000	59250	0.794
4.066	19609600	61280	0.795
4.196	20237760	63243	0.797
4.336	20908800	65340	0.797
4.472	21568000	67400	0.797
4.610	22233600	69480	0.798
4.720	22760320	71126	0.797
4.882	23542400	73570	0.798
5.018	24198400	75620	0.800
5.152	24848000	77650	0.801
5.219	25168000	78650	0.800
5.490	26476800	82740	0.800
5.624	27123200	84760	0.801
5.758	27769600	86780	0.799
5.892	28412800	88790	0.803
6.028	29068800	90840	0.803
6.161	29712000	92850	0.803
6.274	30256960	94553	0.803
6.368	30710400	95970	0.803
6.450	31103680	97199	0.803
6.509	31392000	98100	0.803
6.576	31712000	99100	0.803
6.626	31954560	99858	0.803
6.642	32032000	100100	0.803
6.708	32352000	101100	0.804
6.775	32672000	102100	0.804
6.802	32800640	102502	0.804
6.843	32998400	103120	0.804
6.910	33324800	104140	0.804
6.979	33654400	105170	0.805
6.987	33692800	105290	0.805
7.053	34012800	106290	0.805
7.120	34336000	107300	0.804
7.154	34501760	107818	0.804
7.186	34656000	108300	0.804
7.253	34979200	109310	0.804
7.320	35302400	110320	0.804
7.330	35347200	110460	0.805
7.387	35622400	111320	0.804
7.459	35971200	112410	0.805


==> layers/dense.dat <==
epoch	Video	STEP	gap
0.010	48000	150	0.412
0.152	732800	2290	0.721
0.352	1696000	5300	0.768
0.486	2342400	7320	0.773
0.620	2988800	9340	0.776
0.755	3641600	11380	0.791
0.892	4304000	13450	0.800
1.032	4976000	15550	0.804
1.176	5670400	17720	0.806
1.311	6320000	19750	0.811
1.447	6976000	21800	0.814
1.583	7632000	23850	0.816
1.717	8281600	25880	0.824
1.854	8940800	27940	0.824
1.989	9590400	29970	0.822
2.138	10310400	32220	0.827
2.281	10998400	34370	0.825
2.416	11651200	36410	0.830
2.558	12336000	38550	0.834
2.697	13004800	40640	0.834
2.839	13692800	42790	0.835
2.977	14355200	44860	0.836
3.119	15043200	47010	0.835
3.267	15756800	49240	0.835
3.413	16460800	51440	0.839
3.552	17129600	53530	0.839
3.695	17820800	55690	0.839
3.833	18486400	57770	0.839
3.916	18883200	59010	0.840
4.052	19539200	61060	0.839
4.190	20207680	63149	0.841
4.324	20851200	65160	0.841
4.466	21539200	67310	0.841
4.613	22246400	69520	0.841
4.747	22892800	71540	0.841
4.888	23572800	73665	0.842
5.017	24195200	75610	0.843
5.152	24848000	77650	0.844
5.306	25590400	79970	0.843
5.444	26252800	82040	0.843
5.591	26963200	84260	0.844
5.726	27616000	86300	0.844
5.868	28300800	88440	0.845
6.008	28972800	90540	0.845
6.148	29648000	92650	0.846
6.286	30314560	94733	0.844
6.422	30969600	96780	0.845
6.560	31635200	98860	0.843
6.703	32326400	101020	0.845
6.842	32995200	103110	0.844
6.983	33673600	105230	0.845
7.119	34329600	107280	0.844
7.256	34992000	109350	0.845
7.399	35680000	111500	0.845
7.538	36352000	113600	0.846
7.679	37033600	115730	0.846
7.750	37376000	116800	0.846
7.885	38025600	118830	0.845
8.025	38700800	120940	0.846
8.226	39670400	123970	0.845
8.296	40006400	125020	0.845
			

